Real-GDSR: Real-World Guided DSM Super-Resolution via Edge-Enhancing Residual Network

A low-resolution digital surface model (DSM) features distinctive attributes impacted by noise, sensor limitations and data acquisition conditions, which failed to be replicated using simple interpolation methods like bicubic. This causes super-resolution models trained on synthetic data does not perform effectively on real ones. Training a model on real low and high resolution DSMs pairs is also a challenge because of the lack of information. On the other hand, the existence of other imaging modalities of the same scene can be used to enrich the information needed for large-scale super-resolution. In this work, we introduce a novel methodology to address the intricacies of real-world DSM super-resolution, named REAL-GDSR, breaking down this ill-posed problem into two steps. The first step involves the utilization of a residual local refinement network. This strategic approach departs from conventional methods that trained to directly predict height values instead of the differences (residuals) and utilize large receptive fields in their networks. The second step introduces a diffusion-based technique that enhances the results on a global scale, with a primary focus on smoothing and edge preservation. Our experiments underscore the effectiveness of the proposed method. We conduct a comprehensive evaluation, comparing it to recent state-of-the-art techniques in the domain of real-world DSM super-resolution (SR). Our approach consistently outperforms these existing methods, as evidenced through qualitative and quantitative assessments.

==> plots/Bicubic.txt <==
0.0	451.0
0.6801202966482991	452.0
1.3602405932965982	452.0
2.040360889944897	452.0
2.7204811865931964	452.0
3.4006014832414957	452.0
4.080721779889794	456.0
4.760842076538093	456.0
5.440962373186393	456.0
6.121082669834692	456.0
6.801202966482991	456.0
7.48132326313129	457.0
8.161443559779588	457.0
8.841563856427888	457.0
9.521684153076187	457.0
10.201804449724486	457.0
10.881924746372786	457.0
11.562045043021085	457.0
12.242165339669384	457.0
12.922285636317683	457.0
13.602405932965983	456.0
14.28252622961428	456.0
14.96264652626258	456.0
15.642766822910879	456.0
16.322887119559176	456.0
17.003007416207478	456.0
17.683127712855775	456.0
18.363248009504076	456.0
19.043368306152374	454.0
19.723488602800675	454.0
20.403608899448972	452.0
21.083729196097273	452.0
21.76384949274557	452.0
22.44396978939387	452.0
23.12409008604217	452.0
23.804210382690467	452.0
24.48433067933877	452.0
25.164450975987066	452.0
25.844571272635367	453.0
26.524691569283664	453.0
27.204811865931966	453.0
27.884932162580263	453.0
28.56505245922856	453.0
29.24517275587686	453.0
29.92529305252516	453.0
30.60541334917346	453.0
31.285533645821758	453.0
31.96565394247006	453.0
32.64577423911835	453.0
33.32589453576666	453.0
34.006014832414955	452.0
34.68613512906325	452.0
35.36625542571155	452.0
36.046375722359855	452.0
36.72649601900815	452.0
37.40661631565645	452.0
38.08673661230475	452.0
38.766856908953045	452.0
39.44697720560135	452.0
40.12709750224965	452.0
40.807217798897945	451.0
41.48733809554624	451.0
42.16745839219455	451.0
42.847578688842844	451.0
43.52769898549114	451.0
44.20781928213944	451.0
44.88793957878774	451.0
45.56805987543604	451.0
46.24818017208434	451.0
46.92830046873264	451.0
47.608420765380934	450.0
48.28854106202924	451.0
48.96866135867754	451.0
49.648781655325834	451.0
50.32890195197413	451.0
51.00902224862243	451.0
51.689142545270734	451.0
52.36926284191903	451.0
53.04938313856733	451.0
53.729503435215626	451.0
54.40962373186393	452.0
55.08974402851223	452.0
55.769864325160526	453.0
56.449984621808824	453.0
57.13010491845712	453.0
57.810225215105426	453.0
58.49034551175372	453.0
59.17046580840202	453.0
59.85058610505032	453.0
60.530706401698616	453.0
61.21082669834692	454.0
61.89094699499522	454.0
62.571067291643516	454.0
63.25118758829181	452.0
63.93130788494012	452.0
64.61142818158841	452.0
65.2915484782367	452.0
65.97166877488502	452.0
66.65178907153332	452.0
67.33190936818161	452.0
68.01202966482991	451.0
68.69214996147821	451.0
69.3722702581265	451.0
70.0523905547748	451.0
70.7325108514231	450.0
71.4126311480714	450.0
72.09275144471971	450.0
72.77287174136801	450.0
73.4529920380163	450.0
74.1331123346646	450.0
74.8132326313129	450.0
75.4933529279612	450.0
76.1734732246095	450.0
76.85359352125779	450.0
77.53371381790609	450.0
78.2138341145544	451.0
78.8939544112027	451.0
79.574074707851	451.0
80.2541950044993	451.0
80.93431530114759	451.0
81.61443559779589	451.0
82.29455589444419	451.0
82.97467619109248	451.0
83.65479648774078	451.0
84.3349167843891	451.0
85.01503708103739	451.0
85.69515737768569	454.0
86.37527767433399	454.0
87.05539797098228	454.0
87.73551826763058	454.0
88.41563856427888	454.0
89.09575886092718	454.0
89.77587915757547	454.0
90.45599945422379	454.0
91.13611975087208	454.0
91.81624004752038	454.0
92.49636034416868	454.0
93.17648064081698	458.0
93.85660093746527	458.0
94.53672123411357	458.0
95.21684153076187	458.0
95.89696182741017	458.0
96.57708212405848	458.0
97.25720242070678	458.0
97.93732271735507	458.0
98.61744301400337	458.0
99.29756331065167	458.0
99.97768360729997	458.0
100.65780390394826	455.0
101.33792420059656	455.0
102.01804449724486	446.0
102.69816479389317	446.0
103.37828509054147	446.0
104.05840538718977	446.0
104.73852568383806	446.0
105.41864598048636	446.0
106.09876627713466	446.0
106.77888657378296	446.0
107.45900687043125	444.0
108.13912716707955	444.0
108.81924746372786	443.0
109.49936776037616	443.0
110.17948805702446	443.0
110.85960835367275	443.0
111.53972865032105	443.0
112.21984894696935	443.0
112.21984894696935	443.0
112.9013285522629	443.0
112.9013285522629	443.0


==> plots/DADA.txt <==
0.0	452.75341796875
0.6801202966482991	452.7528381347656
1.3602405932965982	452.7519226074219
2.040360889944897	452.751953125
2.7204811865931964	452.75579833984375
3.4006014832414957	452.8348083496094
4.080721779889794	453.1652526855469
4.760842076538093	454.3504638671875
5.440962373186393	455.1770935058594
6.121082669834692	456.52337646484375
6.801202966482991	456.5818176269531
7.48132326313129	456.59600830078125
8.161443559779588	456.6018981933594
8.841563856427888	456.6020202636719
9.521684153076187	456.59649658203125
10.201804449724486	456.6098327636719
10.881924746372786	456.6166687011719
11.562045043021085	456.60882568359375
12.242165339669384	456.6189270019531
12.922285636317683	456.64111328125
13.602405932965983	456.6754150390625
14.28252622961428	456.7512512207031
14.96264652626258	456.8163146972656
15.642766822910879	456.8386535644531
16.322887119559176	456.7769470214844
17.003007416207478	456.0980529785156
17.683127712855775	455.98919677734375
18.363248009504076	455.3028564453125
19.043368306152374	452.6217346191406
19.723488602800675	452.02734375
20.403608899448972	452.02374267578125
21.083729196097273	452.0281066894531
21.76384949274557	452.0213623046875
22.44396978939387	452.0486145019531
23.12409008604217	452.1105041503906
23.804210382690467	452.1352844238281
24.48433067933877	452.1305847167969
25.164450975987066	452.17352294921875
25.844571272635367	452.3597106933594
26.524691569283664	452.5519104003906
27.204811865931966	452.77862548828125
27.884932162580263	452.9017028808594
28.56505245922856	452.7450256347656
29.24517275587686	452.6841735839844
29.92529305252516	452.6379089355469
30.60541334917346	452.600830078125
31.285533645821758	452.5850830078125
31.96565394247006	452.57464599609375
32.64577423911835	452.5755920410156
33.32589453576666	452.5787353515625
34.006014832414955	452.5765686035156
34.68613512906325	452.56768798828125
35.36625542571155	452.5238037109375
36.046375722359855	452.4505920410156
36.72649601900815	452.3169250488281
37.40661631565645	452.0969543457031
38.08673661230475	451.8619384765625
38.766856908953045	451.6016845703125
39.44697720560135	451.407470703125
40.12709750224965	451.29119873046875
40.807217798897945	451.2384338378906
41.48733809554624	451.1983642578125
42.16745839219455	451.1405944824219
42.847578688842844	451.0
43.52769898549114	450.9560546875
44.20781928213944	450.68035888671875
44.88793957878774	450.4429016113281
45.56805987543604	450.4374084472656
46.24818017208434	450.44384765625
46.92830046873264	450.4546203613281
47.608420765380934	450.46417236328125
48.28854106202924	450.47265625
48.96866135867754	450.4804382324219
49.648781655325834	450.4881286621094
50.32890195197413	450.4960021972656
51.00902224862243	450.48724365234375
51.689142545270734	450.48675537109375
52.36926284191903	450.6276550292969
53.04938313856733	450.8936462402344
53.729503435215626	451.29443359375
54.40962373186393	452.03472900390625
55.08974402851223	452.5411682128906
55.769864325160526	452.76934814453125
56.449984621808824	452.8194580078125
57.13010491845712	452.8394470214844
57.810225215105426	452.8561706542969
58.49034551175372	452.8866882324219
59.17046580840202	452.9311218261719
59.85058610505032	452.9438781738281
60.530706401698616	452.9150390625
61.21082669834692	452.87237548828125
61.89094699499522	452.8336486816406
62.571067291643516	452.795654296875
63.25118758829181	452.7485046386719
63.93130788494012	452.6942138671875
64.61142818158841	452.5915222167969
65.2915484782367	452.38690185546875
65.97166877488502	452.1781005859375
66.65178907153332	451.897216796875
67.33190936818161	451.6768798828125
68.01202966482991	451.12042236328125
68.69214996147821	450.6722106933594
69.3722702581265	450.4734191894531
70.0523905547748	450.2132568359375
70.7325108514231	450.1759338378906
71.4126311480714	450.173095703125
72.09275144471971	450.1710510253906
72.77287174136801	450.1690673828125
73.4529920380163	450.167236328125
74.1331123346646	450.1658020019531
74.8132326313129	450.164794921875
75.4933529279612	450.16552734375
76.1734732246095	450.1656494140625
76.85359352125779	450.1723937988281
77.53371381790609	450.2626037597656
78.2138341145544	450.54608154296875
78.8939544112027	450.8750915527344
79.574074707851	451.1852722167969
80.2541950044993	451.2650451660156
80.93431530114759	451.2657470703125
81.61443559779589	451.2669677734375
82.29455589444419	450.9627685546875
82.97467619109248	450.967041015625
83.65479648774078	450.97265625
84.3349167843891	450.976806640625
85.01503708103739	450.9820556640625
85.69515737768569	450.9873046875
86.37527767433399	450.99273681640625
87.05539797098228	450.9981384277344
87.73551826763058	451.0039367675781
88.41563856427888	451.0117492675781
89.09575886092718	451.0549011230469
89.77587915757547	451.1820373535156
90.45599945422379	452.2571105957031
91.13611975087208	453.4868469238281
91.81624004752038	453.3625793457031
92.49636034416868	455.3376770019531
93.17648064081698	456.85919189453125
93.85660093746527	457.1186218261719
94.53672123411357	457.07232666015625
95.21684153076187	457.0589294433594
95.89696182741017	457.0632629394531
96.57708212405848	457.0856628417969
97.25720242070678	457.129150390625
97.93732271735507	457.16845703125
98.61744301400337	457.2266540527344
99.29756331065167	457.21881103515625
99.97768360729997	457.1927490234375
100.65780390394826	455.1977844238281
101.33792420059656	453.607177734375
102.01804449724486	447.4905700683594
102.69816479389317	446.1007080078125
103.37828509054147	444.948486328125
104.05840538718977	444.6610412597656
104.73852568383806	444.6554260253906
105.41864598048636	444.6468811035156
106.09876627713466	444.6383972167969
106.77888657378296	444.62945556640625
107.45900687043125	444.6192626953125
108.13912716707955	444.5996398925781
108.81924746372786	444.5879211425781
109.49936776037616	444.57550048828125
110.17948805702446	444.56243896484375
110.85960835367275	444.549072265625
111.53972865032105	444.53570556640625
112.21984894696935	444.5224609375
112.21984894696935	444.5224609375
112.9013285522629	444.53570556640625
112.9013285522629	444.53570556640625


==> plots/DSRGAN.txt <==
0.0	450.47491455078125
0.6801202966482991	450.55035400390625
1.3602405932965982	450.5950012207031
2.040360889944897	450.80279541015625
2.7204811865931964	455.9336242675781
3.4006014832414957	457.8978576660156
4.080721779889794	457.829833984375
4.760842076538093	458.0347900390625
5.440962373186393	459.4554138183594
6.121082669834692	456.5198974609375
6.801202966482991	456.6705322265625
7.48132326313129	457.0362243652344
8.161443559779588	457.3456115722656
8.841563856427888	457.404296875
9.521684153076187	457.5609436035156
10.201804449724486	457.66351318359375
10.881924746372786	457.2458190917969
11.562045043021085	457.1125183105469
12.242165339669384	456.6864929199219
12.922285636317683	456.22174072265625
13.602405932965983	456.22381591796875
14.28252622961428	455.87554931640625
14.96264652626258	455.6937255859375
15.642766822910879	455.6018371582031
16.322887119559176	455.0663146972656
17.003007416207478	454.9814758300781
17.683127712855775	453.42938232421875
18.363248009504076	450.6653747558594
19.043368306152374	449.5370788574219
19.723488602800675	449.375244140625
20.403608899448972	449.2972106933594
21.083729196097273	449.72540283203125
21.76384949274557	449.7515869140625
22.44396978939387	449.45977783203125
23.12409008604217	449.30682373046875
23.804210382690467	449.52398681640625
24.48433067933877	449.8107604980469
25.164450975987066	449.97705078125
25.844571272635367	451.4303283691406
26.524691569283664	452.8937683105469
27.204811865931966	453.55474853515625
27.884932162580263	454.2496032714844
28.56505245922856	454.54351806640625
29.24517275587686	455.1951599121094
29.92529305252516	455.57537841796875
30.60541334917346	455.9114685058594
31.285533645821758	456.6048583984375
31.96565394247006	457.2036437988281
32.64577423911835	457.26348876953125
33.32589453576666	457.58978271484375
34.006014832414955	457.38116455078125
34.68613512906325	457.03656005859375
35.36625542571155	457.2123718261719
36.046375722359855	457.09576416015625
36.72649601900815	456.95916748046875
37.40661631565645	456.8595275878906
38.08673661230475	456.6921081542969
38.766856908953045	456.68414306640625
39.44697720560135	456.642822265625
40.12709750224965	456.8221740722656
40.807217798897945	456.7604064941406
41.48733809554624	455.6845397949219
42.16745839219455	455.5799255371094
42.847578688842844	455.25341796875
43.52769898549114	451.86334228515625
44.20781928213944	448.7383117675781
44.88793957878774	448.6282958984375
45.56805987543604	448.27301025390625
46.24818017208434	448.4173889160156
46.92830046873264	448.32232666015625
47.608420765380934	448.6500244140625
48.28854106202924	448.48748779296875
48.96866135867754	448.4218444824219
49.648781655325834	448.6849060058594
50.32890195197413	448.49884033203125
51.00902224862243	448.2821350097656
51.689142545270734	448.7450256347656
52.36926284191903	448.0998840332031
53.04938313856733	452.3795471191406
53.729503435215626	455.98553466796875
54.40962373186393	455.694091796875
55.08974402851223	456.467041015625
55.769864325160526	456.7299499511719
56.449984621808824	456.79254150390625
57.13010491845712	456.8805847167969
57.810225215105426	457.32159423828125
58.49034551175372	457.34820556640625
59.17046580840202	457.5473937988281
59.85058610505032	457.511474609375
60.530706401698616	457.3630065917969
61.21082669834692	457.23406982421875
61.89094699499522	457.1864929199219
62.571067291643516	456.7648010253906
63.25118758829181	456.5232849121094
63.93130788494012	456.4283752441406
64.61142818158841	455.877685546875
65.2915484782367	455.63995361328125
65.97166877488502	454.5586853027344
66.65178907153332	452.625244140625
67.33190936818161	450.4562683105469
68.01202966482991	449.0975036621094
68.69214996147821	448.41094970703125
69.3722702581265	448.3751220703125
70.0523905547748	448.3778991699219
70.7325108514231	448.5833435058594
71.4126311480714	448.9827575683594
72.09275144471971	449.0516662597656
72.77287174136801	448.634033203125
73.4529920380163	448.7708740234375
74.1331123346646	448.99981689453125
74.8132326313129	449.32861328125
75.4933529279612	449.67596435546875
76.1734732246095	450.4809265136719
76.85359352125779	451.5383605957031
77.53371381790609	452.3317565917969
78.2138341145544	453.2315673828125
78.8939544112027	453.9909362792969
79.574074707851	454.2628479003906
80.2541950044993	455.18475341796875
80.93431530114759	455.2637634277344
81.61443559779589	456.16693115234375
82.29455589444419	451.354248046875
82.97467619109248	451.65045166015625
83.65479648774078	451.12841796875
84.3349167843891	450.7619934082031
85.01503708103739	450.2880859375
85.69515737768569	449.0861511230469
86.37527767433399	447.9289855957031
87.05539797098228	448.09735107421875
87.73551826763058	448.3948669433594
88.41563856427888	448.5033264160156
89.09575886092718	448.6034240722656
89.77587915757547	452.0718994140625
90.45599945422379	454.0813293457031
91.13611975087208	454.3981018066406
91.81624004752038	454.42352294921875
92.49636034416868	456.05035400390625
93.17648064081698	456.7734680175781
93.85660093746527	457.127685546875
94.53672123411357	457.2484436035156
95.21684153076187	457.616455078125
95.89696182741017	457.9609680175781
96.57708212405848	457.7864685058594
97.25720242070678	457.5811767578125
97.93732271735507	457.0391540527344
98.61744301400337	456.6293640136719
99.29756331065167	456.4730224609375
99.97768360729997	456.356201171875
100.65780390394826	456.2686767578125
101.33792420059656	455.3547668457031
102.01804449724486	455.5647888183594
102.69816479389317	453.3482666015625
103.37828509054147	444.40692138671875
104.05840538718977	441.523193359375
104.73852568383806	442.01025390625
105.41864598048636	441.6106262207031
106.09876627713466	441.61566162109375
106.77888657378296	441.7517395019531
107.45900687043125	441.531982421875
108.13912716707955	441.498046875
108.81924746372786	441.2386779785156
109.49936776037616	440.626953125
110.17948805702446	440.4527893066406
110.85960835367275	440.36029052734375
111.53972865032105	440.9438781738281
112.21984894696935	441.10003662109375
112.21984894696935	441.10003662109375
112.9013285522629	440.9438781738281
112.9013285522629	440.9438781738281


==> plots/GT.txt <==
0.0	449.7300109863281
0.6801202966482991	449.760009765625
1.3602405932965982	449.739990234375
2.040360889944897	451.4700012207031
2.7204811865931964	451.67999267578125
3.4006014832414957	451.6300048828125
4.080721779889794	451.7699890136719
4.760842076538093	460.04998779296875
5.440962373186393	460.32000732421875
6.121082669834692	460.57000732421875
6.801202966482991	460.8399963378906
7.48132326313129	461.1099853515625
8.161443559779588	461.3699951171875
8.841563856427888	461.69000244140625
9.521684153076187	461.75
10.201804449724486	461.80999755859375
10.881924746372786	461.4100036621094
11.562045043021085	461.30999755859375
12.242165339669384	461.32000732421875
12.922285636317683	461.05999755859375
13.602405932965983	460.7799987792969
14.28252622961428	460.510009765625
14.96264652626258	460.25
15.642766822910879	459.9599914550781
16.322887119559176	459.7099914550781
17.003007416207478	459.4200134277344
17.683127712855775	459.3800048828125
18.363248009504076	459.1000061035156
19.043368306152374	451.2099914550781
19.723488602800675	451.1600036621094
20.403608899448972	451.1199951171875
21.083729196097273	450.25
21.76384949274557	450.2900085449219
22.44396978939387	450.32000732421875
23.12409008604217	450.3399963378906
23.804210382690467	453.2300109863281
24.48433067933877	453.8999938964844
25.164450975987066	452.9100036621094
25.844571272635367	454.1700134277344
26.524691569283664	454.5199890136719
27.204811865931966	456.7900085449219
27.884932162580263	457.25
28.56505245922856	457.6600036621094
29.24517275587686	458.1099853515625
29.92529305252516	458.510009765625
30.60541334917346	458.95001220703125
31.285533645821758	459.3500061035156
31.96565394247006	459.7699890136719
32.64577423911835	460.2200012207031
33.32589453576666	460.6499938964844
34.006014832414955	461.07000732421875
34.68613512906325	461.4100036621094
35.36625542571155	461.5199890136719
36.046375722359855	460.7799987792969
36.72649601900815	460.3800048828125
37.40661631565645	459.9599914550781
38.08673661230475	459.489990234375
38.766856908953045	459.1000061035156
39.44697720560135	458.6600036621094
40.12709750224965	458.2200012207031
40.807217798897945	457.80999755859375
41.48733809554624	457.3900146484375
42.16745839219455	457.010009765625
42.847578688842844	456.6400146484375
43.52769898549114	453.80999755859375
44.20781928213944	447.8599853515625
44.88793957878774	447.8599853515625
45.56805987543604	447.8800048828125
46.24818017208434	447.8800048828125
46.92830046873264	447.8999938964844
47.608420765380934	447.8599853515625
48.28854106202924	447.8399963378906
48.96866135867754	447.8299865722656
49.648781655325834	447.7900085449219
50.32890195197413	448.8800048828125
51.00902224862243	448.739990234375
51.689142545270734	447.7799987792969
52.36926284191903	447.8800048828125
53.04938313856733	448.0400085449219
53.729503435215626	456.29998779296875
54.40962373186393	457.989990234375
55.08974402851223	459.9599914550781
55.769864325160526	460.1099853515625
56.449984621808824	460.1499938964844
57.13010491845712	460.4100036621094
57.810225215105426	461.0199890136719
58.49034551175372	461.6199951171875
59.17046580840202	462.0899963378906
59.85058610505032	462.70001220703125
60.530706401698616	462.42999267578125
61.21082669834692	461.8399963378906
61.89094699499522	461.20001220703125
62.571067291643516	460.6099853515625
63.25118758829181	460.1400146484375
63.93130788494012	459.6600036621094
64.61142818158841	458.7799987792969
65.2915484782367	458.17999267578125
65.97166877488502	457.6700134277344
66.65178907153332	447.6000061035156
67.33190936818161	447.5
68.01202966482991	447.4599914550781
68.69214996147821	447.4599914550781
69.3722702581265	447.44000244140625
70.0523905547748	447.4599914550781
70.7325108514231	447.4599914550781
71.4126311480714	447.45001220703125
72.09275144471971	447.5
72.77287174136801	447.4599914550781
73.4529920380163	447.4700012207031
74.1331123346646	447.45001220703125
74.8132326313129	447.4200134277344
75.4933529279612	448.19000244140625
76.1734732246095	449.0899963378906
76.85359352125779	449.0299987792969
77.53371381790609	451.4800109863281
78.2138341145544	455.9700012207031
78.8939544112027	457.489990234375
79.574074707851	459.0400085449219
80.2541950044993	459.05999755859375
80.93431530114759	458.92999267578125
81.61443559779589	458.6000061035156
82.29455589444419	458.239990234375
82.97467619109248	457.9200134277344
83.65479648774078	458.1099853515625
84.3349167843891	457.5199890136719
85.01503708103739	452.94000244140625
85.69515737768569	452.260009765625
86.37527767433399	452.4700012207031
87.05539797098228	452.05999755859375
87.73551826763058	451.8999938964844
88.41563856427888	451.0199890136719
89.09575886092718	445.760009765625
89.77587915757547	445.739990234375
90.45599945422379	445.7200012207031
91.13611975087208	457.5199890136719
91.81624004752038	460.1700134277344
92.49636034416868	461.1300048828125
93.17648064081698	461.05999755859375
93.85660093746527	460.54998779296875
94.53672123411357	461.010009765625
95.21684153076187	461.45001220703125
95.89696182741017	461.9200134277344
96.57708212405848	462.3500061035156
97.25720242070678	462.4700012207031
97.93732271735507	461.9800109863281
98.61744301400337	461.6300048828125
99.29756331065167	461.3500061035156
99.97768360729997	460.8800048828125
100.65780390394826	460.42999267578125
101.33792420059656	460.0
102.01804449724486	460.9599914550781
102.69816479389317	460.7200012207031
103.37828509054147	449.4100036621094
104.05840538718977	448.4700012207031
104.73852568383806	448.07000732421875
105.41864598048636	448.07000732421875
106.09876627713466	448.1000061035156
106.77888657378296	448.0199890136719
107.45900687043125	445.1199951171875
108.13912716707955	445.2099914550781
108.81924746372786	445.0899963378906
109.49936776037616	445.0299987792969
110.17948805702446	445.0199890136719
110.85960835367275	445.04998779296875
111.53972865032105	444.989990234375
112.21984894696935	445.0199890136719
112.21984894696935	445.0199890136719
112.9013285522629	444.989990234375
112.9013285522629	444.989990234375


==> plots/REALGDSR.txt <==
0.0	451.858154296875
0.6801202966482991	451.8688049316406
1.3602405932965982	451.86663818359375
2.040360889944897	452.0754699707031
2.7204811865931964	453.73992919921875
3.4006014832414957	458.0108642578125
4.080721779889794	460.3017883300781
4.760842076538093	461.4439392089844
5.440962373186393	461.309814453125
6.121082669834692	461.9176940917969
6.801202966482991	461.9616394042969
7.48132326313129	461.977783203125
8.161443559779588	461.9672546386719
8.841563856427888	461.95562744140625
9.521684153076187	461.9424133300781
10.201804449724486	461.9338073730469
10.881924746372786	461.9286804199219
11.562045043021085	461.919677734375
12.242165339669384	461.8841552734375
12.922285636317683	461.87298583984375
13.602405932965983	461.85638427734375
14.28252622961428	461.8389892578125
14.96264652626258	461.81414794921875
15.642766822910879	461.68316650390625
16.322887119559176	461.0857849121094
17.003007416207478	458.97808837890625
17.683127712855775	457.577392578125
18.363248009504076	452.87384033203125
19.043368306152374	451.5008239746094
19.723488602800675	451.40924072265625
20.403608899448972	451.4001770019531
21.083729196097273	451.3840026855469
21.76384949274557	451.42254638671875
22.44396978939387	451.47149658203125
23.12409008604217	451.5127868652344
23.804210382690467	451.57757568359375
24.48433067933877	451.6932067871094
25.164450975987066	452.2022399902344
25.844571272635367	455.1687927246094
26.524691569283664	457.0655212402344
27.204811865931966	457.937744140625
27.884932162580263	458.0613708496094
28.56505245922856	458.1145324707031
29.24517275587686	458.1465759277344
29.92529305252516	458.15936279296875
30.60541334917346	458.1585998535156
31.285533645821758	458.14898681640625
31.96565394247006	458.1470947265625
32.64577423911835	458.1543884277344
33.32589453576666	458.16314697265625
34.006014832414955	458.1694030761719
34.68613512906325	458.1632080078125
35.36625542571155	458.15997314453125
36.046375722359855	458.14453125
36.72649601900815	458.11798095703125
37.40661631565645	458.1015319824219
38.08673661230475	458.06475830078125
38.766856908953045	458.0065612792969
39.44697720560135	457.96875
40.12709750224965	457.9382019042969
40.807217798897945	457.89874267578125
41.48733809554624	457.771728515625
42.16745839219455	457.6619567871094
42.847578688842844	457.3782043457031
43.52769898549114	455.32672119140625
44.20781928213944	452.1316223144531
44.88793957878774	450.94921875
45.56805987543604	450.9159851074219
46.24818017208434	450.9199523925781
46.92830046873264	450.9273681640625
47.608420765380934	450.9354248046875
48.28854106202924	450.9438171386719
48.96866135867754	450.9534912109375
49.648781655325834	450.9921875
50.32890195197413	451.0647277832031
51.00902224862243	451.24407958984375
51.689142545270734	451.8476867675781
52.36926284191903	454.1148986816406
53.04938313856733	458.3099060058594
53.729503435215626	461.2241516113281
54.40962373186393	462.3541564941406
55.08974402851223	462.541015625
55.769864325160526	462.613525390625
56.449984621808824	462.62384033203125
57.13010491845712	462.6267395019531
57.810225215105426	462.6287536621094
58.49034551175372	462.62872314453125
59.17046580840202	462.62921142578125
59.85058610505032	462.6275939941406
60.530706401698616	462.6246337890625
61.21082669834692	462.6199951171875
61.89094699499522	462.6152648925781
62.571067291643516	462.61053466796875
63.25118758829181	462.59210205078125
63.93130788494012	462.5293273925781
64.61142818158841	462.4085388183594
65.2915484782367	462.2662048339844
65.97166877488502	462.0037536621094
66.65178907153332	460.26416015625
67.33190936818161	457.1852722167969
68.01202966482991	452.57763671875
68.69214996147821	450.9117126464844
69.3722702581265	450.7295227050781
70.0523905547748	450.7221374511719
70.7325108514231	450.71588134765625
71.4126311480714	450.71051025390625
72.09275144471971	450.7063293457031
72.77287174136801	450.70330810546875
73.4529920380163	450.7026672363281
74.1331123346646	450.7138671875
74.8132326313129	450.7562561035156
75.4933529279612	450.8426818847656
76.1734732246095	450.9603271484375
76.85359352125779	451.50006103515625
77.53371381790609	453.32452392578125
78.2138341145544	455.75103759765625
78.8939544112027	457.28607177734375
79.574074707851	457.6318664550781
80.2541950044993	457.7910461425781
80.93431530114759	457.6246643066406
81.61443559779589	457.34552001953125
82.29455589444419	451.637939453125
82.97467619109248	451.68658447265625
83.65479648774078	451.7057189941406
84.3349167843891	451.74774169921875
85.01503708103739	451.7782287597656
85.69515737768569	451.8177490234375
86.37527767433399	451.9385986328125
87.05539797098228	452.21795654296875
87.73551826763058	452.814697265625
88.41563856427888	454.1678161621094
89.09575886092718	456.0971374511719
89.77587915757547	458.27880859375
90.45599945422379	460.1528625488281
91.13611975087208	461.942626953125
91.81624004752038	461.816650390625
92.49636034416868	461.40032958984375
93.17648064081698	461.5104064941406
93.85660093746527	461.5667724609375
94.53672123411357	461.5705871582031
95.21684153076187	461.5719909667969
95.89696182741017	461.5683288574219
96.57708212405848	461.5550537109375
97.25720242070678	461.53131103515625
97.93732271735507	461.5037536621094
98.61744301400337	461.4993591308594
99.29756331065167	461.4759826660156
99.97768360729997	461.4336242675781
100.65780390394826	461.18133544921875
101.33792420059656	459.32684326171875
102.01804449724486	452.91510009765625
102.69816479389317	446.34210205078125
103.37828509054147	444.6307067871094
104.05840538718977	444.5381164550781
104.73852568383806	444.52734375
105.41864598048636	444.5160217285156
106.09876627713466	444.50469970703125
106.77888657378296	444.4936828613281
107.45900687043125	444.4829406738281
108.13912716707955	444.4671630859375
108.81924746372786	444.4567565917969
109.49936776037616	444.4464416503906
110.17948805702446	444.4363098144531
110.85960835367275	444.42633056640625
111.53972865032105	444.4168395996094
112.21984894696935	444.4078674316406
112.21984894696935	444.4078674316406
112.9013285522629	444.4168395996094
112.9013285522629	444.4168395996094

